Dynamic LoRA-Experts and Prototype-Ensemble Matching for Class-Incremental Learning

Class-Incremental Learning (CIL) aims to continuously learn new classes without forgetting previously acquired knowledge. Parameter-efficient fine-tuning with pre-trained models reduces parameter overhead but can suffer from cumulative interference and suboptimal alignment between inference samples and specialized modules. We propose Dynamic LoRA-Experts and Prototype-Ensemble Matching (DLEPEM), a two-stage rehearsal-free framework. DLEPEM allocates a task-specific LoRA-Expert for each incremental task to reduce cross-task interference, then combines frozen pre-trained-model prototypes with task-adaptive LoRA-Expert prototypes for reliable task-level discrimination. Experiments on standard CIL and Few-Shot CIL benchmarks demonstrate strong performance under the evaluated protocols.

==> README_ARXIV.txt <==
DLEPEM arXiv open-access source
===============================

Upload this directory as a zip archive and select main.tex as the sole top-level
file. Compile with pdfLaTeX. The bibliography is pre-generated in main.bbl.

This source corresponds to the open-access Applied Sciences article:
Dynamic LoRA-Experts and Prototype-Ensemble Matching for Class-Incremental
Learning, Applied Sciences 2026, 16(12), 6153.
DOI: https://doi.org/10.3390/app16126153

